Is the Algorithmic Kadison-Singer Problem Hard?

We study the following $\mathsf{KS}_2(c)$ problem: let $c \in\mathbb{R}^+$ be some constant, and $v_1,\ldots, v_m\in\mathbb{R}^d$ be vectors such that $\|v_i\|^2\leq \alpha$ for any $i\in[m]$ and $\sum_{i=1}^m \langle v_i, x\rangle^2 =1$ for any $x\in\mathbb{R}^d$ with $\|x\|=1$. The $\mathsf{KS}_2(c)$ problem asks to find some $S\subset [m]$, such that it holds for all $x \in \mathbb{R}^d$ with $\|x\| = 1$ that \[ \left|\sum_{i \in S} \langle v_i, x\rangle^2 - \frac{1}{2}\right| \leq c\cdot\sqrt{\alpha},\] or report no if such $S$ doesn't exist. Based on the work of Marcus et al. and Weaver, the $\mathsf{KS}_2(c)$ problem can be seen as the algorithmic Kadison-Singer problem with parameter $c\in\mathbb{R}^+$. Our first result is a randomised algorithm with one-sided error for the $\mathsf{KS}_2(c)$ problem such that (1) our algorithm finds a valid set $S \subset [m]$ with probability at least $1-2/d$, if such $S$ exists, or (2) reports no with probability $1$, if no valid sets exist. The algorithm has running time \[ O\left(\binom{m}{n}\cdot \mathrm{poly}(m, d)\right)~\mbox{ for }~n = O\left(\frac{d}{\epsilon^2} \log(d) \log\left(\frac{1}{c\sqrt{\alpha}}\right)\right), \] where $\epsilon$ is a parameter which controls the error of the algorithm. This presents the first algorithm for the Kadison-Singer problem whose running time is quasi-polynomial in $m$, although having exponential dependency on $d$. Moreover, it shows that the algorithmic Kadison-Singer problem is easier to solve in low dimensions. Our second result is on the computational complexity of the $\mathsf{KS}_2(c)$ problem. We show that the $\mathsf{KS}_2(1/(4\sqrt{2}))$ problem is $\mathsf{FNP}$-hard for general values of $d$, and solving the $\mathsf{KS}_2(1/(4\sqrt{2}))$ problem is as hard as solving the $\mathsf{NAE\mbox{-}3SAT}$ problem.

==> figures/tikzDiagrams/dynamicprogdiagram.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2, 0) {};
		\node [style=none] (2) at (6, 0) {};
		\node [style=none] (3) at (8, 0) {};
		\node [style=none] (4) at (12, 0) {};
		\node [style=none] (5) at (14, 0) {};
		\node [style=none] (6) at (18, 0) {};
		\node [style=none] (7) at (20, 0) {};
		\node [style=none] (17) at (0, 0) {};
		\node [style=none] (18) at (2, 2) {};
		\node [style=none] (19) at (6, 2) {};
		\node [style=none] (20) at (8, 2) {};
		\node [style=none] (21) at (12, 2) {};
		\node [style=none] (22) at (14, 2) {};
		\node [style=none] (23) at (18, 2) {};
		\node [style=none] (24) at (20, 2) {};
		\node [style=none] (25) at (0, 2) {};
		\node [style=none] (26) at (2, 4) {};
		\node [style=none] (27) at (6, 4) {};
		\node [style=none] (28) at (8, 4) {};
		\node [style=none] (29) at (12, 4) {};
		\node [style=none] (30) at (14, 4) {};
		\node [style=none] (31) at (18, 4) {};
		\node [style=none] (32) at (20, 4) {};
		\node [style=none] (33) at (0, 4) {};
		\node [style=none] (34) at (2, 6) {};
		\node [style=none] (35) at (6, 6) {};
		\node [style=none] (36) at (8, 6) {};
		\node [style=none] (37) at (12, 6) {};
		\node [style=none] (38) at (14, 6) {};
		\node [style=none] (39) at (18, 6) {};
		\node [style=none] (40) at (20, 6) {};
		\node [style=none] (41) at (0, 6) {};
		\node [style=none] (42) at (2, 8) {};
		\node [style=none] (43) at (6, 8) {};
		\node [style=none] (44) at (8, 8) {};
		\node [style=none] (45) at (12, 8) {};
		\node [style=none] (46) at (14, 8) {};
		\node [style=none] (47) at (18, 8) {};
		\node [style=none] (48) at (20, 8) {};
		\node [style=none] (49) at (0, 8) {};
		\node [style=none] (50) at (2, 10) {};
		\node [style=none] (51) at (6, 10) {};
		\node [style=none] (52) at (8, 10) {};
		\node [style=none] (53) at (12, 10) {};
		\node [style=none] (54) at (14, 10) {};
		\node [style=none] (55) at (18, 10) {};
		\node [style=none] (56) at (20, 10) {};
		\node [style=none] (57) at (0, 10) {};
		\node [style=none] (58) at (2, 12) {};
		\node [style=none] (59) at (6, 12) {};
		\node [style=none] (60) at (8, 12) {};
		\node [style=none] (61) at (12, 12) {};
		\node [style=none] (62) at (14, 12) {};
		\node [style=none] (63) at (18, 12) {};
		\node [style=none] (64) at (20, 12) {};
		\node [style=none] (65) at (0, 12) {};
		\node [style=none] (66) at (1, -1) {};
		\node [style=none] (67) at (1, -1) {0};
		\node [style=none] (69) at (4, -1) {$\dots$};
		\node [style=none] (70) at (7, -1) {$i-1$};
		\node [style=none] (71) at (10, -1) {$i$};
		\node [style=none] (72) at (13, -1) {$i+1$};
		\node [style=none] (73) at (16, -1) {$\dots$};
		\node [style=none] (74) at (19, -1) {$m$};
		\node [style=none] (75) at (-1.25, 1) {$\emptyset$};
		\node [style=none] (76) at (-1.25, 3) {$\vdots$};
		\node [style=none] (77) at (-1.25, 5) {$X$};
		\node [style=none] (78) at (-1.25, 7) {$X\cup \{i\}$};
		\node [style=none] (79) at (-1.25, 9) {$\vdots$};
		\node [style=none] (80) at (1, 1) {$\emptyset$};
		\node [style=none] (81) at (1.5, 1.5) {};
		\node [style=none] (82) at (3, 3) {};
		\node [style=none] (83) at (1.5, 1) {};
		\node [style=none] (84) at (3, 1) {};
		\node [style=none] (85) at (10, 5) {$S$};
		\node [style=none] (86) at (7, 5) {$S$};
		\node [style=none] (87) at (10, 7) {$S\cup\{v_i\}$};
		\node [style=none] (88) at (5, 3) {};
		\node [style=none] (91) at (6.5, 4.5) {};
		\node [style=none] (92) at (7.5, 5.5) {};
		\node [style=none] (93) at (7.5, 5) {};
		\node [style=none] (94) at (9, 5) {};
		\node [style=none] (95) at (11, 5) {};
		\node [style=none] (96) at (11, 4.5) {};
		\node [style=none] (97) at (11.5, 7) {};
		\node [style=none] (98) at (8.5, 6.5) {};
		\node [style=none] (99) at (12.75, 3.5) {};
		\node [style=none] (100) at (12.5, 5) {};
		\node [style=none] (101) at (12.5, 7) {};
		\node [style=none] (102) at (12.5, 9) {};
		\node [style=none] (103) at (11.5, 7.5) {};
		\node [style=none] (104) at (-1, 11) {};
		\node [style=none] (105) at (-1, 11) {$2^{[m]}_{2^m}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=undirected] (17.center) to (1.center);
		\draw [style=undirected dashed] (1.center) to (2.center);
		\draw [style=undirected] (2.center) to (3.center);
		\draw [style=undirected] (3.center) to (4.center);
		\draw [style=undirected] (4.center) to (5.center);
		\draw [style=custom dotted] (5.center) to (6.center);
		\draw [style=undirected] (6.center) to (7.center);
		\draw [style=undirected] (25.center) to (18.center);
		\draw [style=custom dotted] (18.center) to (19.center);
		\draw [style=undirected] (19.center) to (20.center);
		\draw [style=undirected] (20.center) to (21.center);
		\draw [style=undirected] (21.center) to (22.center);
		\draw [style=custom dotted] (22.center) to (23.center);
		\draw [style=undirected] (23.center) to (24.center);
		\draw [style=undirected] (33.center) to (26.center);
		\draw [style=custom dotted] (26.center) to (27.center);
		\draw [style=undirected] (27.center) to (28.center);
		\draw [style=undirected] (28.center) to (29.center);
		\draw [style=undirected] (29.center) to (30.center);
		\draw [style=custom dotted] (30.center) to (31.center);
		\draw [style=undirected] (31.center) to (32.center);
		\draw [style=undirected] (41.center) to (34.center);
		\draw [style=custom dotted] (34.center) to (35.center);
		\draw [style=undirected] (35.center) to (36.center);
		\draw [style=undirected] (36.center) to (37.center);
		\draw [style=undirected] (37.center) to (38.center);
		\draw [style=custom dotted] (38.center) to (39.center);
		\draw [style=undirected] (39.center) to (40.center);
		\draw [style=undirected] (49.center) to (42.center);
		\draw [style=custom dotted] (42.center) to (43.center);
		\draw [style=undirected] (43.center) to (44.center);
		\draw [style=undirected] (44.center) to (45.center);
		\draw [style=undirected] (45.center) to (46.center);
		\draw [style=custom dotted] (46.center) to (47.center);
		\draw [style=undirected] (47.center) to (48.center);
		\draw [style=undirected] (57.center) to (50.center);
		\draw [style=custom dotted] (50.center) to (51.center);
		\draw [style=undirected] (51.center) to (52.center);
		\draw [style=undirected] (52.center) to (53.center);
		\draw [style=undirected] (53.center) to (54.center);
		\draw [style=custom dotted] (54.center) to (55.center);
		\draw [style=undirected] (55.center) to (56.center);
		\draw [style=undirected] (65.center) to (58.center);
		\draw [style=custom dotted, in=180, out=0] (58.center) to (59.center);
		\draw [style=undirected] (59.center) to (60.center);
		\draw [style=undirected] (60.center) to (61.center);
		\draw [style=undirected] (61.center) to (62.center);
		\draw [style=custom dotted] (62.center) to (63.center);
		\draw [style=undirected] (63.center) to (64.center);
		\draw (65.center) to (57.center);
		\draw (58.center) to (50.center);
		\draw (59.center) to (51.center);
		\draw (60.center) to (52.center);
		\draw (61.center) to (53.center);
		\draw (62.center) to (54.center);
		\draw (63.center) to (55.center);
		\draw (64.center) to (56.center);
		\draw (49.center) to (41.center);
		\draw (42.center) to (34.center);
		\draw (43.center) to (35.center);
		\draw (44.center) to (36.center);
		\draw (45.center) to (37.center);
		\draw (46.center) to (38.center);
		\draw (47.center) to (39.center);
		\draw (48.center) to (40.center);
		\draw (33.center) to (41.center);
		\draw (34.center) to (26.center);
		\draw (35.center) to (27.center);
		\draw (36.center) to (28.center);
		\draw (29.center) to (37.center);
		\draw (38.center) to (30.center);
		\draw (39.center) to (31.center);
		\draw (40.center) to (32.center);
		\draw (25.center) to (17.center);
		\draw (18.center) to (1.center);
		\draw (19.center) to (2.center);
		\draw (20.center) to (3.center);
		\draw (21.center) to (4.center);
		\draw (22.center) to (5.center);
		\draw (23.center) to (6.center);
		\draw (24.center) to (7.center);
		\draw [style=directed red] (81.center) to (82.center);
		\draw [style=directed red] (83.center) to (84.center);
		\draw [style=directed red] (88.center) to (91.center);
		\draw [style=directed red] (93.center) to (94.center);
		\draw [style=directed red] (92.center) to (98.center);
		\draw [style=directed red] (103.center) to (102.center);
		\draw [style=directed red] (97.center) to (101.center);
		\draw [style=directed red] (95.center) to (100.center);
		\draw [style=directed red] (96.center) to (99.center);
		\draw [style=custom dotted] (57.center) to (49.center);
		\draw [style=custom dotted] (50.center) to (42.center);
		\draw [style=custom dotted] (51.center) to (43.center);
		\draw [style=custom dotted] (52.center) to (44.center);
		\draw [style=custom dotted] (53.center) to (45.center);
		\draw [style=custom dotted] (54.center) to (46.center);
		\draw [style=custom dotted] (55.center) to (47.center);
		\draw [style=custom dotted] (56.center) to (48.center);
		\draw [style=custom dotted] (32.center) to (24.center);
		\draw [style=custom dotted] (31.center) to (23.center);
		\draw [style=custom dotted] (30.center) to (22.center);
		\draw [style=custom dotted] (29.center) to (21.center);
		\draw [style=custom dotted] (28.center) to (20.center);
		\draw [style=custom dotted] (27.center) to (19.center);
		\draw [style=custom dotted] (26.center) to (18.center);
		\draw [style=custom dotted] (33.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzDiagrams/dynamicprogdiagramSparsified.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (2, 0) {};
		\node [style=none] (2) at (6, 0) {};
		\node [style=none] (3) at (8, 0) {};
		\node [style=none] (4) at (15.25, 0) {};
		\node [style=none] (5) at (17.25, 0) {};
		\node [style=none] (6) at (19.25, 0) {};
		\node [style=none] (10) at (0, 10) {};
		\node [style=none] (11) at (2, 10) {};
		\node [style=none] (12) at (6, 10) {};
		\node [style=none] (13) at (8, 10) {};
		\node [style=none] (14) at (15.25, 10) {};
		\node [style=none] (15) at (17.25, 10) {};
		\node [style=none] (16) at (19.25, 10) {};
		\node [style=none] (17) at (1, 0.75) {$(\emptyset,\emptyset)$};
		\node [style=none] (18) at (1, -1) {$0$};
		\node [style=none] (19) at (7, -1) {$i-1$};
		\node [style=none] (21) at (18.25, -1) {$m$};
		\node [style=none] (22) at (11.625, -1) {$i$};
		\node [style=none] (25) at (7, 5) {$(S,B)$};
		\node [style=none] (26) at (11.625, 5) {($S,B)$};
		\node [style=none] (27) at (11.625, 7) {$(S\cup\{v_i\},B+\frac 1 {\sqrt{p}}v_iv_i^T)$};
		\node [style=none] (28) at (7.925, 5) {};
		\node [style=none] (29) at (10, 5) {};
		\node [style=none] (30) at (8.575, 6.75) {};
		\node [style=none] (31) at (15.175, 7) {};
		\node [style=none] (32) at (16.25, 7) {};
		\node [style=none] (33) at (14, 5) {};
		\node [style=none] (34) at (16.25, 5) {};
		\node [style=none] (35) at (-1.25, 1) {$\emptyset$};
		\node [style=none] (36) at (-1.25, 5) {$F$};
		\node [style=none] (37) at (-1.25, 7) {$F\cup \{i\}$};
		\node [style=none] (38) at (0, 2) {};
		\node [style=none] (39) at (2, 2) {};
		\node [style=none] (40) at (6, 2) {};
		\node [style=none] (41) at (8, 2) {};
		\node [style=none] (42) at (15.25, 2) {};
		\node [style=none] (43) at (17.25, 2) {};
		\node [style=none] (44) at (19.25, 2) {};
		\node [style=none] (45) at (0, 6) {};
		\node [style=none] (46) at (2, 6) {};
		\node [style=none] (47) at (6, 6) {};
		\node [style=none] (48) at (8, 6) {};
		\node [style=none] (49) at (15.25, 6) {};
		\node [style=none] (50) at (17.25, 6) {};
		\node [style=none] (51) at (19.25, 6) {};
		\node [style=none] (52) at (0, 8) {};
		\node [style=none] (53) at (2, 8) {};
		\node [style=none] (54) at (6, 8) {};
		\node [style=none] (55) at (8, 8) {};
		\node [style=none] (56) at (15.25, 8) {};
		\node [style=none] (57) at (17.25, 8) {};
		\node [style=none] (58) at (19.25, 8) {};
		\node [style=none] (59) at (0, 4) {};
		\node [style=none] (60) at (2, 4) {};
		\node [style=none] (61) at (6, 4) {};
		\node [style=none] (62) at (8, 4) {};
		\node [style=none] (66) at (15.25, 4) {};
		\node [style=none] (67) at (17.25, 4) {};
		\node [style=none] (68) at (19.25, 4) {};
		\node [style=none] (69) at (-1.25, 3) {$\vdots$};
		\node [style=none] (70) at (-1.25, 3) {};
		\node [style=none] (71) at (-1.25, 9) {$\vdots$};
		\node [style=none] (72) at (-1.25, 9) {};
		\node [style=none] (73) at (1.75, 1) {};
		\node [style=none] (74) at (1.5, 1.5) {};
		\node [style=none] (75) at (2.75, 1) {};
		\node [style=none] (76) at (3.5, 3.5) {};
		\node [style=none] (77) at (2.75, 1) {};
		\node [style=none] (78) at (5.25, 5) {};
		\node [style=none] (79) at (6.15, 5) {};
		\node [style=none] (80) at (7.5, 5.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (10.center) to (11.center);
		\draw [style=custom dotted] (1.center) to (2.center);
		\draw [style=custom dotted] (11.center) to (12.center);
		\draw (3.center) to (2.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (3.center) to (4.center);
		\draw [style=custom dotted] (4.center) to (5.center);
		\draw [style=custom dotted] (14.center) to (15.center);
		\draw (16.center) to (15.center);
		\draw (6.center) to (5.center);
		\draw [style=directed red] (28.center) to (29.center);
		\draw [style=directed red] (31.center) to (32.center);
		\draw [style=directed red] (33.center) to (34.center);
		\draw (0.center) to (38.center);
		\draw (1.center) to (39.center);
		\draw (2.center) to (40.center);
		\draw (3.center) to (41.center);
		\draw (4.center) to (42.center);
		\draw (5.center) to (43.center);
		\draw (6.center) to (44.center);
		\draw (38.center) to (39.center);
		\draw [style=custom dotted] (39.center) to (40.center);
		\draw [style=custom dotted] (60.center) to (61.center);
		\draw [style=custom dotted] (46.center) to (47.center);
		\draw [style=custom dotted] (53.center) to (54.center);
		\draw [style=custom dotted] (56.center) to (57.center);
		\draw [style=custom dotted] (49.center) to (50.center);
		\draw [style=custom dotted] (66.center) to (67.center);
		\draw [style=custom dotted] (42.center) to (43.center);
		\draw (40.center) to (41.center);
		\draw (41.center) to (42.center);
		\draw (43.center) to (44.center);
		\draw (67.center) to (68.center);
		\draw (50.center) to (51.center);
		\draw (57.center) to (58.center);
		\draw (57.center) to (50.center);
		\draw (50.center) to (67.center);
		\draw (68.center) to (51.center);
		\draw (51.center) to (58.center);
		\draw [style=custom dotted] (44.center) to (68.center);
		\draw [style=custom dotted] (43.center) to (67.center);
		\draw [style=custom dotted] (42.center) to (66.center);
		\draw [style=custom dotted] (41.center) to (62.center);
		\draw [style=custom dotted] (40.center) to (61.center);
		\draw [style=custom dotted] (39.center) to (60.center);
		\draw [style=custom dotted] (38.center) to (59.center);
		\draw (59.center) to (60.center);
		\draw (61.center) to (62.center);
		\draw (62.center) to (66.center);
		\draw (49.center) to (66.center);
		\draw (49.center) to (56.center);
		\draw (56.center) to (55.center);
		\draw (55.center) to (48.center);
		\draw (48.center) to (49.center);
		\draw (48.center) to (62.center);
		\draw (48.center) to (47.center);
		\draw (55.center) to (54.center);
		\draw [style=custom dotted] (58.center) to (16.center);
		\draw [style=custom dotted] (57.center) to (15.center);
		\draw [style=custom dotted] (56.center) to (14.center);
		\draw [style=custom dotted] (55.center) to (13.center);
		\draw [style=custom dotted] (54.center) to (12.center);
		\draw [style=custom dotted] (53.center) to (11.center);
		\draw [style=custom dotted] (52.center) to (10.center);
		\draw (52.center) to (53.center);
		\draw (52.center) to (45.center);
		\draw (45.center) to (59.center);
		\draw (53.center) to (46.center);
		\draw (46.center) to (45.center);
		\draw (46.center) to (60.center);
		\draw (47.center) to (61.center);
		\draw (54.center) to (47.center);
		\draw [style=directed red] (73.center) to (77.center);
		\draw [style=directed blue] (74.center) to (76.center);
		\draw [style=directed red] (78.center) to (79.center);
		\draw [style=directed blue] (80.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzDiagrams/spectrallevelsets.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (5, -0.25) {};
		\node [style=none] (1) at (5, 20) {};
		\node [style=none] (2) at (10, 0) {};
		\node [style=none] (3) at (10, 20) {};
		\node [style=none] (4) at (15, 0) {};
		\node [style=none] (5) at (15, 20) {};
		\node [style=none] (6) at (20, 0) {};
		\node [style=none] (7) at (20, 20) {};
		\node [style=none] (20) at (7, 22) {\huge$\mathcal{L}_1$};
		\node [style=none] (30) at (9, 2) {};
		\node [style=none] (31) at (11, 2) {};
		\node [style=none] (32) at (11, 4.25) {};
		\node [style=none] (33) at (8.75, 2.75) {};
		\node [style=none] (42) at (7.5, 0.5) {};
		\node [style=none] (43) at (7.5, 2.5) {};
		\node [style=none] (44) at (12.5, 22) {\huge$\mathcal{L}_2$};
		\node [style=none] (45) at (12.5, 0.5) {};
		\node [style=none] (46) at (12.5, 2.5) {};
		\node [style=none] (47) at (12.5, 3.5) {};
		\node [style=none] (48) at (12.5, 5.5) {};
		\node [style=none] (49) at (17.5, 0.5) {};
		\node [style=none] (50) at (17.5, 2.5) {};
		\node [style=none] (51) at (17.5, 3.5) {};
		\node [style=none] (52) at (17.5, 5.5) {};
		\node [style=none] (53) at (17.5, 6.5) {};
		\node [style=none] (54) at (17.5, 8.5) {};
		\node [style=none] (55) at (14, 2) {};
		\node [style=none] (56) at (16, 2) {};
		\node [style=none] (57) at (14, 5) {};
		\node [style=none] (58) at (16, 5) {};
		\node [style=none] (59) at (16, 7.25) {};
		\node [style=none] (60) at (13.75, 5.75) {};
		\node [style=none] (61) at (25, 0) {};
		\node [style=none] (62) at (25, 20) {};
		\node [style=none] (63) at (22.5, 0.5) {};
		\node [style=none] (64) at (22.5, 2.5) {};
		\node [style=none] (65) at (22.5, 3.5) {};
		\node [style=none] (66) at (22.5, 5.5) {};
		\node [style=none] (67) at (22.5, 6.5) {};
		\node [style=none] (68) at (22.5, 8.5) {};
		\node [style=none] (69) at (19, 2) {};
		\node [style=none] (70) at (21, 2) {};
		\node [style=none] (71) at (19, 5) {};
		\node [style=none] (72) at (21, 5) {};
		\node [style=none] (73) at (19, 8) {};
		\node [style=none] (74) at (21, 8) {};
		\node [style=none] (75) at (17.5, 22) {\huge$\mathcal{L}_3$};
		\node [style=none] (76) at (23, 22) {\huge$\mathcal{L}_4$};
		\node [style=none] (77) at (30, 0) {};
		\node [style=none] (78) at (30, 20) {};
		\node [style=none] (79) at (27.5, 0.5) {};
		\node [style=none] (80) at (27.5, 2.5) {};
		\node [style=none] (81) at (27.5, 3.5) {};
		\node [style=none] (82) at (27.5, 5.5) {};
		\node [style=none] (83) at (27.5, 9.5) {};
		\node [style=none] (84) at (27.5, 11.5) {};
		\node [style=none] (85) at (24, 2) {};
		\node [style=none] (86) at (26, 2) {};
		\node [style=none] (87) at (24, 5) {};
		\node [style=none] (88) at (26, 5) {};
		\node [style=none] (89) at (23.75, 8.75) {};
		\node [style=none] (90) at (26, 10.25) {};
		\node [style=none] (91) at (27.75, 22) {\huge$\mathcal{L}_5$};
		\node [style=none] (92) at (27.5, 6.5) {};
		\node [style=none] (93) at (27.5, 8.5) {};
		\node [style=none] (94) at (26, 7.25) {};
		\node [style=none] (95) at (23.75, 5.75) {};
		\node [style=none] (97) at (29, 2) {};
		\node [style=none] (98) at (31, 2) {};
		\node [style=none] (99) at (29, 5) {};
		\node [style=none] (100) at (31, 5) {};
		\node [style=none] (101) at (31, 11) {};
		\node [style=none] (102) at (29, 11) {};
		\node [style=none] (103) at (29, 8) {};
		\node [style=none] (104) at (31, 8) {};
		\node [style=none] (105) at (31, 13.25) {};
		\node [style=none] (106) at (28.75, 11.75) {};
		\node [style=none] (107) at (32.5, 6.75) {\huge $\dots$};
		\node [style=none] (108) at (35, 0) {};
		\node [style=none] (109) at (35, 20) {};
		\node [style=none] (110) at (37.5, 22) {\huge$\mathcal{L}_m$};
		\node [style=none] (111) at (40, 0) {};
		\node [style=none] (112) at (40, 20) {};
		\node [style=none] (113) at (37.5, 0.5) {};
		\node [style=none] (114) at (37.5, 2.5) {};
		\node [style=none] (115) at (37.5, 3.5) {};
		\node [style=none] (116) at (37.5, 5.5) {};
		\node [style=none] (117) at (37.5, 6.5) {};
		\node [style=none] (118) at (37.5, 8.5) {};
		\node [style=none] (119) at (34, 2) {};
		\node [style=none] (120) at (36, 2) {};
		\node [style=none] (121) at (34, 5) {};
		\node [style=none] (122) at (36, 5) {};
		\node [style=none] (123) at (36, 8) {};
		\node [style=none] (124) at (34, 8) {};
		\node [style=none] (125) at (37.5, 9.5) {};
		\node [style=none] (126) at (37.5, 11.5) {};
		\node [style=none] (127) at (36, 11) {};
		\node [style=none] (128) at (34, 11) {};
		\node [style=none] (130) at (37.5, 13.25) {\huge $\vdots$};
		\node [style=none] (131) at (37.5, 17.5) {};
		\node [style=none] (132) at (37.5, 19.5) {};
		\node [style=none] (133) at (36, 18.25) {};
		\node [style=none] (134) at (33.75, 16.75) {};
		\node [style=none] (136) at (37.5, 14.5) {};
		\node [style=none] (137) at (37.5, 16.5) {};
		\node [style=none] (140) at (36, 15.25) {};
		\node [style=none] (141) at (33.75, 13.75) {};
		\node [style=none] (142) at (32.5, 22) {\huge$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (3.center) to (2.center);
		\draw (5.center) to (4.center);
		\draw (7.center) to (6.center);
		\draw [style=directed red, bend left=15] (30.center) to (31.center);
		\draw [style=directed blue, bend left=15] (33.center) to (32.center);
		\draw [style=filled set cell] (42.center)
			 to [bend left=90, looseness=1.75] (43.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw (45.center)
			 to [bend left=90, looseness=1.75] (46.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [style=filled set cell] (47.center)
			 to [bend left=90, looseness=1.75] (48.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [bend left=90, looseness=1.75] (49.center) to (50.center);
		\draw [bend left=90, looseness=1.75] (50.center) to (49.center);
		\draw [style=filled set cell] (52.center)
			 to [bend left=90, looseness=1.75] (51.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [bend left=90, looseness=1.75] (53.center) to (54.center);
		\draw [bend left=90, looseness=1.75] (54.center) to (53.center);
		\draw [style=directed red, bend left=15] (55.center) to (56.center);
		\draw [style=directed red, bend left=15] (57.center) to (58.center);
		\draw [style=directed blue, bend left=15] (60.center) to (59.center);
		\draw (62.center) to (61.center);
		\draw [bend left=90, looseness=1.75] (63.center) to (64.center);
		\draw [bend left=90, looseness=1.75] (64.center) to (63.center);
		\draw [style=filled set cell] (66.center)
			 to [bend left=90, looseness=1.75] (65.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [bend left=90, looseness=1.75] (67.center) to (68.center);
		\draw [bend left=90, looseness=1.75] (68.center) to (67.center);
		\draw [style=directed red, bend left=15] (69.center) to (70.center);
		\draw [style=directed red, bend left=15] (71.center) to (72.center);
		\draw [style=directed red, bend left=15] (73.center) to (74.center);
		\draw (78.center) to (77.center);
		\draw [bend left=90, looseness=1.75] (79.center) to (80.center);
		\draw [bend left=90, looseness=1.75] (80.center) to (79.center);
		\draw [bend left=90, looseness=1.75] (81.center) to (82.center);
		\draw [bend left=90, looseness=1.75] (82.center) to (81.center);
		\draw [bend left=90, looseness=1.75] (83.center) to (84.center);
		\draw [bend left=90, looseness=1.75] (84.center) to (83.center);
		\draw [style=directed red, bend left=15] (85.center) to (86.center);
		\draw [style=directed red, bend left=15] (87.center) to (88.center);
		\draw [style=directed red, bend left=15] (89.center) to (90.center);
		\draw [style=filled set cell] (92.center)
			 to [bend left=90, looseness=1.75] (93.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [style=directed blue, bend left=15, looseness=0.75] (95.center) to (94.center);
		\draw [style=directed red, bend left=15] (97.center) to (98.center);
		\draw [style=directed red, bend left=15] (99.center) to (100.center);
		\draw [style=directed red, bend left=15] (102.center) to (101.center);
		\draw [style=directed red, bend left=15] (103.center) to (104.center);
		\draw [style=directed blue, bend left=15, looseness=0.75] (106.center) to (105.center);
		\draw (109.center) to (108.center);
		\draw (112.center) to (111.center);
		\draw [bend left=90, looseness=1.75] (113.center) to (114.center);
		\draw [bend left=90, looseness=1.75] (114.center) to (113.center);
		\draw [bend left=90, looseness=1.75] (115.center) to (116.center);
		\draw [bend left=90, looseness=1.75] (116.center) to (115.center);
		\draw (117.center)
			 to [bend left=90, looseness=1.75] (118.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [style=directed red, bend left=15] (119.center) to (120.center);
		\draw [style=directed red, bend left=15] (121.center) to (122.center);
		\draw [style=directed red, bend left=15] (124.center) to (123.center);
		\draw [bend left=90, looseness=1.75] (125.center) to (126.center);
		\draw [bend left=90, looseness=1.75] (126.center) to (125.center);
		\draw [style=directed red, bend left=15] (128.center) to (127.center);
		\draw [bend left=90, looseness=1.75] (131.center) to (132.center);
		\draw [bend left=90, looseness=1.75] (132.center) to (131.center);
		\draw [style=directed blue, bend left=15, looseness=0.75] (134.center) to (133.center);
		\draw [style=filled set cell] (136.center)
			 to [bend left=90, looseness=1.75] (137.center)
			 to [bend left=90, looseness=1.75] cycle;
		\draw [style=directed blue, bend left=15] (141.center) to (140.center);
	\end{pgfonlayer}
\end{tikzpicture}

